An Inverse Optimization Approach to Measuring Clinical Pathway Concordance

Clinical pathways outline standardized processes in the delivery of care for a specific disease. Patient journeys through the healthcare system, though, can deviate substantially from these pathways. Given the positive benefits of clinical pathways, it is important to measure the concordance of patient pathways so that variations in health system performance or bottlenecks in the delivery of care can be detected, monitored, and acted upon. This paper proposes the first data-driven inverse optimization approach to measuring pathway concordance in any problem context. Our specific application considers clinical pathway concordance for stage III colon cancer. We develop a novel concordance metric and demonstrate using real patient data from Ontario, Canada that it has a statistically significant association with survival. Our methodological approach considers a patient's journey as a walk in a directed graph, where the costs on the arcs are derived by solving an inverse shortest path problem. The inverse optimization model uses two sources of information to find the arc costs: reference pathways developed by a provincial cancer agency (primary) and data from real-world patient-related activity from patients with both positive and negative clinical outcomes (secondary). Thus, our inverse optimization framework extends existing models by including data points of both varying "primacy" and "alignment". Data primacy is addressed through a two-stage approach to imputing the cost vector, while data alignment is addressed by a hybrid objective function that aims to minimize and maximize suboptimality error for different subsets of input data.

==> tables/all_patient_detours.csv <==
Node,Concordant,Missing only,Extra only (1-5),Missing and extra (1-5),Extra only (6-10),Missing and extra (6-10),Extra only (over 10),Missing and extra (over 10)
From start,0.439908827,0.206796519,0.071902196,0.281185247,0.000207211,0,0,0
From chest imaging,0.313717364,0,0.432656444,0,0.07273104,0,0.017405719,0
From surgery,0.052009946,0.045171985,0.318483216,0.169084128,0.120803978,0.120803978,0.049937837,0.123704932


==> tables/all_patient_epsilon.csv <==
Node,Skipped activities,ED visit,Extra consult,Extra endoscopy,Extra abdomen/pelvis imaging,Extra chest imaging
From start,0.651004839,0.88500163,0.050774799,0,0.022127848,0
From chest imaging,1.47E-17,0.271273024,0.437308497,0.20000651,0.731970357,0.650855173
From surgery,1.30755503,1.550295719,1.461619916,0.094930721,2.945241649,3.801611723


==> tables/screen_detours.csv <==
Group,Node,Concordant,Missing only,Extra only (1-5),Missing and extra (1-5),Extra only (6-10),Missing and extra (6-10),Extra only (over 10),Missing and extra (over 10)
Screened,From start,0.671052632,0.184210526,0.052631579,0.092105263,0,0,0,0
Screened,From chest imaging,0.25,0,0.578947368,0,0.026315789,0,0,0
Screened,From surgery,0.065789474,0.026315789,0.421052632,0.105263158,0.171052632,0.065789474,0.052631579,0.092105263
Unscreened,From start,0.413153457,0.192242833,0.075885329,0.318718381,0,0,0,0
Unscreened,From chest imaging,0.323777403,0,0.41989882,0,0.072512648,0,0.021922428,0
Unscreened,From surgery,0.060708263,0.042158516,0.345699831,0.121416526,0.170320405,0.091062395,0.059021922,0.109612142
Difference between groups,From start,-0.257899175,0.008032307,0.02325375,0.226613118,0,0,0,0
Difference between groups,From chest imaging,0.073777403,0,-0.159048549,0,0.046196858,0,0.021922428,0
Difference between groups,From surgery,-0.005081211,0.015842727,-0.0753528,0.016153368,-0.000732227,0.025272921,0.006390343,0.017506878


==> tables/screen_epsilon.csv <==
Group,Node,Skipped activities,ED visit,Extra consult,Extra endoscopy,Extra abdomen/pelvis imaging,Extra chest imaging
Screened,From start,0.466073696,0.288059788,0,0,0.041118421,0
Screened,From chest imaging,2.48E-17,0.172808904,0.416862152,0.114796866,0.510861964,0.45528992
Screened,From surgery,0.672992387,1.16038708,1.185825921,0.044341105,2.522111888,2.832429397
Unscreened,From start,0.059732885,0.036918286,0,0,0.005269815,0
Unscreened,From chest imaging,3.18E-18,0.022147516,0.053425841,0.014712583,0.065473034,0.058350816
Unscreened,From surgery,0.086251975,0.1487174,0.15197769,0.00568284,0.323238623,0.363009501
Difference between groups,From start,-0.406340811,-0.251141501,0,0,-0.035848607,0
Difference between groups,From chest imaging,-2.17E-17,-0.150661389,-0.363436311,-0.100084283,-0.44538893,-0.396939104
Difference between groups,From surgery,-0.586740412,-1.01166968,-1.033848231,-0.038658265,-2.198873265,-2.469419896

